Distributed LSTM-Learning from Differentially Private Label Proportions

Data privacy and decentralised data collection has become more and more popular in recent years. In order to solve issues with privacy, communication bandwidth and learning from spatio-temporal data, we will propose two efficient models which use Differential Privacy and decentralized LSTM-Learning: One, in which a Long Short Term Memory (LSTM) model is learned for extracting local temporal node constraints and feeding them into a Dense-Layer (LabelProportionToLocal). The other approach extends the first one by fetching histogram data from the neighbors and joining the information with the LSTM output (LabelProportionToDense). For evaluation two popular datasets are used: Pems-Bay and METR-LA. Additionally, we provide an own dataset, which is based on LuST. The evaluation will show the tradeoff between performance and data privacy.

==> pemsBayTestResults-best.csv <==
index;LabelProportionToDense;LabelProportionToDense-0.1;LabelProportionToDense-0.5;LabelProportionLocal;KNNCentralized;actual
6468;73.98876953125;65.79926300048828;74.18119812011719;74.95018768310547;70.69999694824219;73.19999694824219
6469;73.57666015625;67.77863311767578;73.76411437988281;74.44987487792969;69.69999694824219;71.19999694824219
6470;72.48106384277344;67.54175567626953;72.8274154663086;73.36097717285156;71.19999694824219;70.69999694824219
6471;71.57845306396484;67.44891357421875;71.89582824707031;72.47891235351562;70.69999694824219;71.0
6472;71.13986206054688;67.30541229248047;71.66548156738281;71.99715423583984;70.80000305175781;71.9000015258789
6473;71.37491607666016;66.2933120727539;70.73224639892578;72.18697357177734;71.0999984741211;71.30000305175781
6474;71.20501708984375;66.5008773803711;72.08287811279297;71.95309448242188;71.69999694824219;71.4000015258789
6475;71.25426483154297;66.07097625732422;72.20195770263672;72.01761627197266;70.69999694824219;71.19999694824219
6476;71.2376708984375;66.69861602783203;72.87870025634766;72.02210235595703;70.80000305175781;71.5
6477;71.27490997314453;66.68775939941406;71.90177917480469;72.04029083251953;71.4000015258789;70.9000015258789
6478;71.2079086303711;65.87046813964844;72.1410140991211;72.02924346923828;71.5;71.0999984741211
6479;71.41315460205078;67.3359375;71.90568542480469;72.29981994628906;71.5;70.80000305175781
6480;71.31687927246094;67.17044830322266;71.1102294921875;72.16634368896484;71.80000305175781;71.4000015258789
6481;71.33621978759766;66.68324279785156;71.63761901855469;72.09296417236328;71.80000305175781;70.69999694824219
6482;71.02420043945312;67.6008529663086;71.13540649414062;71.74515533447266;71.80000305175781;71.30000305175781
6483;71.18058776855469;66.63811492919922;71.90628814697266;71.91597747802734;71.80000305175781;71.69999694824219
6484;71.61188507080078;66.40306091308594;71.21330261230469;72.38594818115234;70.80000305175781;71.5
6485;71.66468811035156;66.33673095703125;72.15589904785156;72.42021942138672;70.80000305175781;71.0
6486;71.49091339111328;66.5676040649414;73.38861846923828;72.26351165771484;70.80000305175781;70.5
6487;71.08735656738281;66.91336822509766;71.39668273925781;71.8629379272461;71.4000015258789;70.5999984741211
6488;70.9439697265625;67.2990951538086;71.31844329833984;71.729736328125;72.69999694824219;70.4000015258789
6489;70.66552734375;67.79888916015625;71.13856506347656;71.40957641601562;72.69999694824219;71.9000015258789
6490;71.30767059326172;65.98414611816406;71.49566650390625;72.04685974121094;72.69999694824219;72.30000305175781
6491;71.87273406982422;66.70439147949219;72.13658142089844;72.592041015625;71.69999694824219;70.9000015258789
6492;71.6402816772461;66.14218139648438;71.34526062011719;72.39131164550781;71.0999984741211;69.80000305175781
6493;70.72740936279297;65.74169921875;70.75675964355469;71.47737121582031;71.0999984741211;70.0999984741211
6494;70.41708374023438;67.41460418701172;71.46514892578125;71.19646453857422;72.0;71.0999984741211
6495;70.81607055664062;66.64193725585938;72.3377685546875;71.5917739868164;70.80000305175781;71.5
6496;71.2927474975586;66.10726165771484;71.04122924804688;72.04090881347656;70.5999984741211;70.9000015258789
6497;71.25489807128906;67.39739990234375;72.68968200683594;71.97592163085938;70.5999984741211;70.9000015258789
6498;71.13700866699219;66.46932220458984;71.65226745605469;71.84270477294922;70.5999984741211;69.30000305175781
6499;70.22313690185547;66.86692810058594;71.01069641113281;70.93830871582031;70.5999984741211;69.69999694824219
6500;69.78184509277344;65.47016906738281;70.34408569335938;70.4911117553711;70.5999984741211;70.69999694824219
6501;70.33411407470703;66.76246643066406;70.31880187988281;71.08531188964844;69.30000305175781;71.0
6502;70.91970825195312;66.23600769042969;71.40714263916016;71.67674255371094;69.80000305175781;70.0999984741211
6503;70.6353759765625;66.9393310546875;70.06015014648438;71.32990264892578;69.30000305175781;70.4000015258789
6504;70.45740509033203;66.27792358398438;70.4096908569336;71.11175537109375;69.30000305175781;70.4000015258789
6505;70.42414855957031;67.32573699951172;70.4415512084961;71.08839416503906;68.0999984741211;68.5999984741211
6506;69.58683013916016;66.53761291503906;70.55887603759766;70.31513214111328;69.5999984741211;69.5999984741211
6507;69.62738037109375;67.18217468261719;69.93446350097656;70.37675476074219;68.19999694824219;69.0
6508;69.31035614013672;67.63788604736328;69.40735626220703;70.01040649414062;66.30000305175781;69.69999694824219
6509;69.55709838867188;67.23468780517578;69.84019470214844;70.22721099853516;66.30000305175781;70.5
6510;69.89341735839844;67.27620697021484;70.47850036621094;70.46833801269531;67.0;69.30000305175781
6511;69.6228256225586;66.80674743652344;69.5876693725586;70.2157974243164;66.30000305175781;68.80000305175781
6512;69.28762817382812;67.0781478881836;69.69467163085938;69.95286560058594;66.30000305175781;68.19999694824219
6513;68.7467041015625;66.39002990722656;69.39884185791016;69.44413757324219;66.5;67.4000015258789
6514;67.82636260986328;65.58332824707031;68.29489135742188;68.49398803710938;67.0999984741211;68.5999984741211
6515;68.09296417236328;67.2252197265625;68.95407104492188;68.73062133789062;67.0999984741211;69.4000015258789
6516;68.79666900634766;67.04444885253906;69.32572174072266;69.37474060058594;67.0999984741211;70.19999694824219
6517;69.42032623291016;66.67355346679688;69.66783905029297;69.9079818725586;68.5;70.4000015258789
6518;70.18025970458984;66.29010009765625;71.58686828613281;70.71881103515625;68.30000305175781;70.5
6519;70.51058197021484;66.20076751708984;70.54881286621094;71.07804870605469;68.30000305175781;69.30000305175781
6520;70.21477508544922;66.2924575805664;70.4739990234375;70.87681579589844;68.5;68.30000305175781
6521;69.55780792236328;66.912109375;70.1974105834961;70.31867980957031;68.5;68.0999984741211
6522;68.81173706054688;67.29135131835938;69.02717590332031;69.54119873046875;68.5;67.69999694824219
6523;68.12869262695312;67.52301025390625;68.75007629394531;68.80355834960938;68.30000305175781;69.0999984741211
6524;68.40912628173828;66.31217193603516;68.33818817138672;68.98031616210938;66.9000015258789;69.5999984741211
6525;68.7535171508789;66.29823303222656;69.19857025146484;69.2281723022461;67.5;70.69999694824219
6526;69.76207733154297;67.1208724975586;70.77509307861328;70.26056671142578;68.30000305175781;69.5
6527;69.80181121826172;66.55191802978516;70.0274887084961;70.36119842529297;68.5;68.30000305175781
6528;69.19854736328125;66.47988891601562;69.1622543334961;69.86720275878906;68.5;69.30000305175781
6529;69.36807250976562;66.12784576416016;69.43736267089844;70.082763671875;68.5;68.69999694824219
6530;69.2546157836914;66.0128402709961;70.07928466796875;69.97956848144531;68.19999694824219;67.30000305175781
6531;68.22789764404297;67.49369812011719;68.91468811035156;68.92308044433594;68.30000305175781;63.29999923706055
6532;64.90873718261719;67.06136322021484;66.11963653564453;65.67721557617188;68.5;63.5
6533;62.80591583251953;65.64282989501953;63.078392028808594;63.5107307434082;68.5;61.70000076293945
6534;60.21188354492188;66.32402801513672;60.204097747802734;60.814151763916016;68.19999694824219;62.59999847412109
6535;59.49089050292969;66.3243408203125;60.39372253417969;59.957008361816406;64.4000015258789;65.4000015258789
6536;61.12796401977539;67.49539184570312;61.97569274902344;61.363162994384766;66.0;65.0
6537;62.42325210571289;66.19178009033203;63.189395904541016;62.62343597412109;66.0;65.30000305175781
6538;63.32936096191406;66.36077880859375;64.16275787353516;63.5235481262207;66.0999984741211;67.4000015258789
6539;65.18402862548828;66.42234802246094;65.66019439697266;65.3874282836914;66.0999984741211;67.69999694824219
6540;66.99690246582031;66.35444641113281;67.36897277832031;67.34465026855469;65.5;66.5
6541;67.43328094482422;66.20226287841797;67.8062744140625;67.92733001708984;65.5;66.69999694824219
6542;67.66960906982422;66.11503601074219;68.80827331542969;68.216064453125;65.5;66.4000015258789
6543;66.9543228149414;67.28511810302734;66.83395385742188;67.43571472167969;65.5;66.69999694824219
6544;66.88815307617188;66.46077728271484;67.44474029541016;67.34424591064453;65.19999694824219;66.69999694824219
6545;66.32642364501953;66.4194107055664;66.68321990966797;66.71209716796875;64.5999984741211;66.30000305175781
6546;65.8867416381836;66.93804168701172;66.30471801757812;66.27268981933594;64.0999984741211;66.30000305175781
6547;65.96234893798828;66.94660949707031;66.23600769042969;66.38274383544922;64.9000015258789;67.0999984741211
6548;66.13593292236328;66.90837097167969;66.60995483398438;66.50253295898438;65.30000305175781;67.0
6549;66.2411880493164;67.08309936523438;66.47444915771484;66.60518646240234;64.69999694824219;67.5999984741211
6550;67.0284194946289;66.5849609375;66.7763442993164;67.45951843261719;64.69999694824219;66.69999694824219
6551;66.9380874633789;66.55594635009766;67.30553436279297;67.41435241699219;64.69999694824219;67.0
6552;66.79833221435547;66.76940155029297;67.08457946777344;67.25994110107422;64.69999694824219;67.80000305175781
6553;67.29107666015625;67.00502014160156;68.23070526123047;67.74625396728516;64.69999694824219;68.19999694824219
6554;67.78416442871094;66.92583465576172;68.47744750976562;68.22708129882812;64.69999694824219;67.9000015258789
6555;67.99462890625;66.63397216796875;68.33879089355469;68.4658432006836;64.69999694824219;67.30000305175781
6556;67.7071533203125;67.33798217773438;68.39957427978516;68.21174621582031;64.69999694824219;67.5
6557;67.4939193725586;66.73529052734375;68.44483184814453;67.99629211425781;64.69999694824219;67.19999694824219
6558;67.16754913330078;65.95085906982422;67.05099487304688;67.66842651367188;64.69999694824219;67.5
6559;67.26005554199219;65.0465087890625;67.25372314453125;67.76948547363281;64.0999984741211;67.80000305175781
6560;67.43640899658203;66.1829833984375;68.28768157958984;67.92223358154297;64.5999984741211;66.80000305175781
6561;67.06653594970703;66.4558334350586;68.5772705078125;67.57534790039062;64.0999984741211;67.9000015258789
6562;67.22247314453125;66.19583892822266;67.36833953857422;67.6834487915039;66.0999984741211;67.80000305175781
6563;67.37842559814453;66.38128662109375;67.80723571777344;67.83186340332031;66.0999984741211;68.69999694824219
6564;68.11275482177734;66.45463562011719;68.40107727050781;68.59449768066406;66.0999984741211;67.9000015258789
6565;68.1776123046875;66.33228302001953;68.22488403320312;68.6997299194336;66.0;67.80000305175781
6566;68.06010437011719;66.52667999267578;68.69596862792969;68.60700988769531;66.0999984741211;66.0
6567;66.79077911376953;66.67019653320312;67.10169219970703;67.37124633789062;66.0999984741211;65.5999984741211
6568;65.74539184570312;66.28732299804688;66.11485290527344;66.34605407714844;65.5;66.19999694824219
6569;65.39904022216797;66.30333709716797;65.94959259033203;65.92367553710938;65.5;67.19999694824219
6570;65.93797302246094;66.77239990234375;66.73682403564453;66.37747192382812;65.19999694824219;66.0999984741211
6571;65.7127914428711;66.49960327148438;67.01925659179688;66.132080078125;64.5999984741211;67.19999694824219
6572;66.00603485107422;66.93994903564453;66.85930633544922;66.37246704101562;64.5999984741211;66.9000015258789
6573;66.29756927490234;66.67921447753906;66.75089263916016;66.69938659667969;64.0999984741211;67.0999984741211
6574;66.53573608398438;66.35702514648438;68.01661682128906;66.96602630615234;64.0999984741211;65.0
6575;65.60367584228516;67.36750793457031;66.24275970458984;66.15518951416016;64.9000015258789;65.4000015258789
6576;65.08338928222656;66.39728546142578;65.69886779785156;65.63609313964844;64.9000015258789;66.19999694824219
6577;65.3754653930664;67.04597473144531;66.21630859375;65.8622055053711;64.9000015258789;65.69999694824219
6578;65.00397491455078;67.71414947509766;66.122802734375;65.39435577392578;64.9000015258789;65.5999984741211
6579;64.72431945800781;66.92959594726562;65.59056854248047;65.0870132446289;64.9000015258789;64.80000305175781
6580;64.15930938720703;66.233154296875;64.73677825927734;64.55279541015625;64.9000015258789;65.5
6581;64.3692398071289;66.06275939941406;65.49600219726562;64.76573181152344;64.9000015258789;67.19999694824219
6582;65.35063171386719;66.98837280273438;65.21037292480469;65.65843963623047;65.30000305175781;66.5
6583;65.94292449951172;66.08634185791016;66.73681640625;66.29615783691406;64.69999694824219;67.0999984741211
6584;66.58668518066406;68.0122299194336;67.56652069091797;66.97411346435547;65.30000305175781;66.19999694824219
6585;66.52252197265625;66.00469970703125;67.05516815185547;66.96818542480469;64.69999694824219;65.5999984741211
6586;65.63568115234375;66.51193237304688;66.11263275146484;66.0790786743164;67.4000015258789;65.80000305175781
6587;65.36363220214844;67.22863006591797;65.9925308227539;65.82366180419922;67.4000015258789;67.30000305175781
6588;66.26042175292969;66.44308471679688;66.89352416992188;66.68525695800781;67.4000015258789;67.69999694824219
6589;66.99030303955078;66.32998657226562;67.87523651123047;67.3619155883789;67.4000015258789;67.80000305175781
6590;67.49629211425781;67.56959533691406;67.4815444946289;67.86502838134766;67.80000305175781;67.5
6591;67.39067077636719;66.99708557128906;67.86177825927734;67.77323150634766;67.4000015258789;67.4000015258789
6592;67.34922790527344;66.80738830566406;67.29766082763672;67.7920913696289;67.4000015258789;66.5
6593;67.004150390625;66.5376968383789;67.51667785644531;67.54009246826172;67.4000015258789;66.69999694824219
6594;66.64997863769531;66.82463836669922;66.55816650390625;67.17842102050781;67.4000015258789;66.80000305175781
6595;66.6725082397461;65.50868225097656;66.31461334228516;67.18765258789062;67.4000015258789;66.69999694824219
6596;66.42497253417969;67.57512664794922;66.9822006225586;66.87432861328125;67.4000015258789;66.5
6597;66.03732299804688;65.74382781982422;66.23790740966797;66.43900299072266;67.4000015258789;66.80000305175781
6598;65.98881530761719;66.55538940429688;66.33100128173828;66.36911010742188;65.80000305175781;66.5
6599;66.02827453613281;67.48139953613281;66.70650482177734;66.44586181640625;67.0;66.80000305175781
6600;66.22489166259766;66.4637451171875;66.89056396484375;66.65423583984375;66.5;67.0999984741211
6601;66.57588958740234;66.4316177368164;66.93960571289062;67.00481414794922;67.4000015258789;67.9000015258789
6602;67.266357421875;66.4612045288086;68.57837677001953;67.68048858642578;68.0;67.69999694824219
6603;67.63013458251953;67.21233367919922;67.99000549316406;68.05457305908203;70.30000305175781;68.19999694824219
6604;67.9702377319336;66.33760833740234;68.19903564453125;68.39278411865234;71.4000015258789;68.19999694824219
6605;68.25953674316406;66.22306823730469;68.38897705078125;68.71456909179688;70.5999984741211;67.80000305175781
6606;68.1859359741211;66.48005676269531;68.40101623535156;68.67626953125;69.19999694824219;68.69999694824219
6607;68.58218383789062;66.78711700439453;69.22449493408203;69.0782470703125;72.5999984741211;70.4000015258789
6608;69.711669921875;65.48565673828125;70.63232421875;70.19588470458984;72.5999984741211;70.5
6609;70.52754974365234;66.33332061767578;71.15776062011719;71.03243255615234;72.5999984741211;70.30000305175781
6610;70.76515197753906;66.04994201660156;69.97956085205078;71.30347442626953;70.5999984741211;71.4000015258789
6611;71.41516876220703;66.88800811767578;72.30421447753906;72.00884246826172;69.19999694824219;71.80000305175781
6612;71.9622802734375;66.59202575683594;72.20608520507812;72.6034927368164;72.5999984741211;70.5999984741211
6613;71.74522399902344;67.35440063476562;71.72084045410156;72.44356536865234;72.5999984741211;71.30000305175781
6614;71.76725769042969;66.69615936279297;71.81138610839844;72.48760986328125;73.0999984741211;71.5
6615;71.91419982910156;66.22809600830078;72.62922668457031;72.64419555664062;72.0;71.0999984741211
6616;71.68988037109375;66.29818725585938;71.99664306640625;72.4006118774414;72.0;70.9000015258789
6617;71.25757598876953;66.38570404052734;71.87625122070312;71.93601989746094;72.0;71.5999984741211
6618;71.41182708740234;66.50997924804688;71.85891723632812;72.1048355102539;71.80000305175781;72.0
6619;71.88038635253906;67.24992370605469;72.13187408447266;72.62428283691406;71.5999984741211;70.9000015258789
6620;71.51937103271484;67.11976623535156;71.46003723144531;72.25946044921875;71.5999984741211;70.0
6621;70.73666381835938;66.26616668701172;70.81059265136719;71.47827911376953;71.5999984741211;69.80000305175781
6622;70.30391693115234;66.68843078613281;71.51615142822266;71.0872802734375;68.80000305175781;70.5
6623;70.42599487304688;65.55757904052734;70.80743408203125;71.196044921875;68.80000305175781;70.19999694824219
6624;70.1912612915039;66.97988891601562;70.4455337524414;70.87593841552734;68.80000305175781;70.0
6625;70.12857055664062;66.16509246826172;70.80705261230469;70.8267822265625;68.80000305175781;72.5999984741211
6626;71.3768310546875;67.21173095703125;71.56415557861328;72.08834838867188;68.80000305175781;71.9000015258789
6627;71.80355072021484;66.26404571533203;72.418701171875;72.49433135986328;71.4000015258789;72.0
6628;72.06975555419922;67.12626647949219;71.61924743652344;72.79851531982422;71.4000015258789;71.80000305175781
6629;72.2519760131836;66.63042449951172;71.5406723022461;73.0585708618164;72.5;71.9000015258789
6630;72.45316314697266;67.50044250488281;72.66342163085938;73.31854248046875;72.0;71.5999984741211
6631;72.26068878173828;67.70582580566406;73.00563049316406;73.09414672851562;71.0;72.0999984741211
6632;72.26981353759766;67.21902465820312;72.54013061523438;73.06834411621094;71.0;70.9000015258789
6633;71.67913818359375;66.46747589111328;71.20964813232422;72.44972229003906;71.0;70.19999694824219
6634;71.0044174194336;66.52823638916016;71.66493225097656;71.78868103027344;71.0;71.0999984741211
6635;70.88697052001953;66.49295043945312;71.50411224365234;71.62031555175781;71.0;72.0
6636;71.2228012084961;67.80349731445312;71.66676330566406;71.91271209716797;71.5;71.5999984741211
6637;71.66632080078125;67.81684875488281;72.34848022460938;72.45252990722656;71.5;71.5
6638;71.65934753417969;65.82279968261719;72.10565185546875;72.42935943603516;71.5;71.80000305175781
6639;71.84412384033203;67.92745208740234;72.67998504638672;72.63574981689453;71.5;71.4000015258789
6640;71.74015045166016;66.77362060546875;72.08740234375;72.53538513183594;71.4000015258789;70.0999984741211
6641;71.05154418945312;67.28300476074219;71.34292602539062;71.86956024169922;71.69999694824219;68.69999694824219
6642;69.83155822753906;66.45611572265625;70.5276870727539;70.66082000732422;71.69999694824219;70.5
6643;70.14627075195312;66.8683853149414;71.34332275390625;70.96054077148438;71.69999694824219;70.0999984741211
6644;70.01232147216797;66.13422393798828;70.63676452636719;70.70662689208984;71.69999694824219;68.5999984741211
6645;69.06432342529297;66.8372573852539;69.2540054321289;69.70935821533203;71.0999984741211;67.9000015258789
6646;68.21821594238281;66.08734893798828;69.2436294555664;68.89675903320312;70.69999694824219;68.4000015258789
6647;68.08114624023438;66.40790557861328;68.94319915771484;68.76386260986328;68.5999984741211;70.5
6648;69.12085723876953;65.69462585449219;69.73178100585938;69.73391723632812;68.5999984741211;69.19999694824219
6649;69.23650360107422;66.02685546875;69.97781372070312;69.83558654785156;68.69999694824219;68.30000305175781
6650;68.90994262695312;66.36701202392578;69.80764770507812;69.57658386230469;68.69999694824219;68.30000305175781
6651;68.66529846191406;67.12474060058594;68.87904357910156;69.34521484375;68.4000015258789;68.19999694824219
6652;68.31105041503906;66.49166870117188;68.98751068115234;68.93215942382812;70.30000305175781;67.19999694824219
6653;67.38664245605469;66.78755187988281;67.87095642089844;67.96090698242188;70.30000305175781;67.5
6654;67.41011047363281;67.41246032714844;67.88362121582031;68.03751373291016;71.9000015258789;68.30000305175781
6655;67.81698608398438;67.10501098632812;68.07267761230469;68.3805160522461;71.9000015258789;68.80000305175781
6656;68.18721771240234;65.97565460205078;68.24098205566406;68.65097045898438;71.9000015258789;69.9000015258789
6657;68.97770690917969;66.47278594970703;68.90431213378906;69.40560150146484;71.9000015258789;70.4000015258789
6658;69.87528991699219;66.97514343261719;69.42195129394531;70.35528564453125;71.9000015258789;70.19999694824219
6659;70.66854095458984;67.68377685546875;70.97161865234375;71.29420471191406;71.9000015258789;70.69999694824219
6660;71.08866882324219;65.20191955566406;71.92098999023438;71.73352813720703;71.4000015258789;69.69999694824219
6661;70.74060821533203;66.85337829589844;70.63008880615234;71.40359497070312;71.9000015258789;69.9000015258789
6662;70.63431549072266;67.36627197265625;71.14234161376953;71.32868957519531;71.9000015258789;69.5
6663;70.30580139160156;66.22076416015625;70.59941101074219;70.98866271972656;71.4000015258789;71.30000305175781
6664;70.78710174560547;66.93135833740234;71.90007781982422;71.41030883789062;71.4000015258789;71.69999694824219
6665;71.34556579589844;66.99464416503906;71.07568359375;71.9483642578125;71.4000015258789;72.19999694824219
6666;71.95280456542969;66.86213684082031;72.0207748413086;72.59043884277344;71.4000015258789;71.30000305175781
6667;71.83316040039062;67.3323974609375;72.052978515625;72.50811004638672;71.80000305175781;70.69999694824219
6668;71.5157241821289;66.94217681884766;71.80197143554688;72.26432800292969;71.0;70.5
